CrowdMove: Autonomous Mapless Navigation in Crowded Scenarios

Navigation is an essential capability for mobile robots. In this paper, we propose a generalized yet effective 3M (i.e., multi-robot, multi-scenario, and multi-stage) training framework. We optimize a mapless navigation policy with a robust policy gradient algorithm. Our method enables different types of mobile platforms to navigate safely in complex and highly dynamic environments, such as pedestrian crowds. To demonstrate the superiority of our method, we test our methods with four kinds of mobile platforms in four scenarios. Videos are available at https://sites.google.com/view/crowdmove.

==> readme.txt <==
----------------------------------------------
Using the IEEE RAS LaTeX tempate for workshops
----------------------------------------------

Use the provided IEEE RAS template "root.tex" and the "ieeeconf.cls" to write your paper, both provided with this file. You will find in line 52 the \ieeefootline{} command. Enter there a text describing your workshop and the confernce the workshop is held at.  For example:

52|	\ieeefootline{Workshop on Nature versus Nurture in Robotics, ICRA 2016}

To have your footer include multiple lines, use the "\\" command:

52|	\ieeefootline{Workshop on Nature versus Nurture in Robotics \\ International Conference on Robotics and Automation 2016}

Once you compile the revised root.tex with ieeeconf.cls in the same directory, the text will appear as a footer on the pages of your paper.

